Exploring high-frequency eddy-current testing for sub-aperture defect characterisation using parametric-manifold mapping

Accurate characterisation of small defects remains a challenge in non-destructive testing (NDT). In this paper, a principle-component parametric-manifold mapping approach is applied to single-frequency eddy-current defect characterisation problems for surface breaking defects in a planar half-space. A broad 1-8 MHz frequency-range FE-circuit model & calibration approach is developed & validated to simulate eddy-current scans of surface-breaking notch defects. This model is used to generate parametric defect databases for surface breaking defects in an aluminium planar half-space and defect characterisation of experimental measurements performed. Parametric-manifold mapping was conducted in N-dimensional principle component space, reducing the dimensionality of the characterisation problem. In a study characterising slot depth, the model & characterisation approach is shown to accurately invert the depth with greater accuracy than a simple amplitude inversion method with normalised percentage characterisation errors of 38% and 17% respectively measured at 2.0 MHz across 5 slot depths between 0.26 - 2.15 mm. The approach is used to characterise the depth of a sloped slot demonstrating good accuracy up to ~2.0 mm in depth over a broad range of sub-resonance frequencies, indicating applications in geometric feature inversion. Finally the technique is applied to finite rectangular notch defects of surface extents smaller than the diameter of the inspection coil (sub-aperture) over a range of frequencies. The results highlight the limitations in characterising these defects and indicate how the inherent instabilities in resonance can severely limit characterisation at these frequencies.

==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

